PackNet: Adding Multiple Tasks to a Single Network by Iterative Pruning

This paper presents a method for adding multiple tasks to a single deep neural network while avoiding catastrophic forgetting. Inspired by network pruning techniques, we exploit redundancies in large deep networks to free up parameters that can then be employed to learn new tasks. By performing iterative pruning and network re-training, we are able to sequentially "pack" multiple tasks into a single network while ensuring minimal drop in performance and minimal storage overhead. Unlike prior work that uses proxy losses to maintain accuracy on older tasks, we always optimize for the task at hand. We perform extensive experiments on a variety of network architectures and large-scale datasets, and observe much better robustness against catastrophic forgetting than prior work. In particular, we are able to add three fine-grained classification tasks to a single ImageNet-trained VGG-16 network and achieve accuracies close to those of separately trained networks for each task. Code available at https://github.com/arunmallya/packnet

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> old_tables.txt <==
% \begin{table*}[th!]
%   \centering
%   \begin{tabular}{|l||c||c||c|c|c|c|}
%     \hline
%     \multirow{2}{*}{\bf Dataset} & {\bf Classifier} & {\bf Pruning (ours): 0.50, 0.75, 0.75} & \multicolumn{4}{c|}{\bf Individual} \\
%     & {\bf Only} & Shared BatchNorm parameters & \multicolumn{4}{c|}{\bf Networks} \\\hline
%     \multicolumn{7}{|c|}{\bf VGG-16 with Batch Normalization} \\\hline
%     \multirow{2}{*}{ImageNet} & 26.63 & 27.18 & 26.63 & -- & -- & -- \\
%     & (8.49) & (8.69) & (8.49) & -- & -- & -- \\\hline
%     Stanford Cars & 57.21 & 14.57 & -- & 13.29 & -- & -- \\\hline
%     CUBS & 35.26 & 21.89 & -- & -- & 19.83 & -- \\\hline
%     Flowers & 21.79 & 7.45 & -- & -- & -- & 6.04 \\\hline\hline
%   \textcolor{red}{\# Models (Size)} & 1 ( MB) & 1 ( MB) & \multicolumn{4}{c|}{4 (4$\times$ MB)} \\\hline\hline
%     \multicolumn{7}{|c|}{\bf ResNet-50} \\\hline
%     \multirow{2}{*}{ImageNet} & 23.84 & 24.29 & 23.84 & -- & -- & -- \\
%     & (7.13) & (7.18) & (7.13) & -- & -- & -- \\\hline
%     Stanford Cars & 58.15 & 13.75 & -- & 12.99 & -- & -- \\\hline
%     CUBS & 34.83 & 21.13 & -- & -- & 19.56 & -- \\\hline
%     Flowers & 18.53 & 7.10 & -- & -- & -- & 8.50 \\\hline\hline
%   \textcolor{red}{\# Models (Size)} & 1 ( MB) & 1 ( MB) & \multicolumn{4}{c|}{4 (4$\times$ MB)} \\\hline\hline
%     \multicolumn{7}{|c|}{\bf DenseNet-121} \\\hline
%     \multirow{2}{*}{ImageNet} & 25.56 & 25.60 & 25.56 & -- & -- & -- \\
%     & (8.02) & (7.89) & (8.02) & -- & -- & -- \\\hline
%     Stanford Cars & 47.65 & 15.55 & -- & 13.15 & -- & -- \\\hline
%     CUBS & 28.88 & 21.84 & -- & -- & 19.72 & -- \\\hline
%     Flowers & 17.12 & 7.71 & -- & -- & -- & 8.02 \\\hline\hline
%   \textcolor{red}{\# Models (Size)} & 1 ( MB) & 1 ( MB) & \multicolumn{4}{c|}{4 (4$\times$ MB)} \\\hline
%   \end{tabular}
%   \caption{Errors using our training scheme on various network types. Values in brackets are top-5 errors, while all others are top-1 errors. The results in the pruning column are averaged over 18 runs with varying order of training of the 3 datasets (6 possible orderings, 3 runs per ordering). Classifier Only and Individual Network values are averaged over 3 runs.}
%   \label{table:other_results}
% \end{table*}
